Improving Black Hole Accretion Treatment in Hydrodynamical Simulations

The large galactic scales are connected to the many orders of magnitude smaller supermassive black hole (SMBH) scales by an episodic cycle of feeding and feedback. Active galactic nuclei (AGN) are powered by accretion onto SMBH and the majority of AGN energy, in near-Eddington regime, is produced in thin sub-pc accretion discs. Currently, it is very difficult to model processes that occur on vastly different scales, ranging from the circumnuclear gas reservoirs at tens to hundreds of parsecs, down to the accretion disc scales at <0.01 pc. While sub-grid prescriptions used in large-scale or cosmological simulations are able to reproduce large-scale feedback, we propose using a more realistic model in parsec-scale simulations, where it is important to get accurate timescales to understand how feedback affects gas dynamics and star formation in the vicinity of the AGN. To test our approach we use a sub-resolution thin accretion disc model, coupled to the SMBH, in a set of hydrodynamical simulations of a retrograde collision between a gas ring and a molecular cloud in an environment similar to the Galactic centre using the SPH code Gadget-3. The disc-mediated feeding of the SMBH is relatively smooth and delayed compared to an instantaneous feeding prescription. While the reduction of accretion due to feedback is present in both accretion disc and instantaneous feeding simulations, a clear central cavity appears only in accretion disc runs - hinting that a less volatile accretion phase could have a greater impact on the surrounding gas.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
